A Unified Approach to Computing the Zeros of Classical Orthogonal Polynomials

The authors present a unified method for calculating the zeros of the classical orthogonal polynomials based upon the electrostatic interpretation and its connection to the energy minimization problem. Examples are given with error estimates for three cases of the Jacobi polynomials, three cases of the Laguerre polynomials, and the Hermite polynomials. In the case of the Chebyshev polynomials, exact errors are given.

==> N25I30A.csv <==
Jacobi,Chebyshev,Gegenbauer
-0.994901665878463,-0.998026728428272,-0.994174685362604
-0.975360959985654,-0.982287250728689,-0.973813483540093
-0.941256322689963,-0.951056516295154,-0.938979875687483
-0.893091307988287,-0.90482705246602,-0.890187770804335
-0.831584665110590,-0.844327925502015,-0.828161987824607
-0.757655035013272,-0.770513242775789,-0.75382448992158
-0.672406769138576,-0.684547105928689,-0.668280361715944
-0.577113343604359,-0.587785252292473,-0.57280131807384
-0.473198311079934,-0.481753674101715,-0.468806780981076
-0.362214026547642,-0.368124552684678,-0.357842771895352
-0.245818453819013,-0.248689887164855,-0.241558925568652
-0.125750396162197,-0.125333233564304,-0.121683964806954
-0.0038035200079399,8.36062906219094E-18,2.87922513006768E-17
0.118200440621912,0.125333233564304,0.121683964806954
0.238438898854630,0.248689887164855,0.241558925568652
0.355115642426439,0.368124552684678,0.357842771895352
0.466487667212620,0.481753674101715,0.468806780981076
0.570891216112889,0.587785252292473,0.57280131807384
0.666766634609609,0.684547105928689,0.668280361715944
0.752681672462637,0.770513242775789,0.75382448992158
0.827352885709386,0.844327925502015,0.828161987824607
0.889664827092574,0.904827052466020,0.890187770804335
0.938686772318027,0.951056516295154,0.938979875687483
0.973686941970036,0.982287250728689,0.973813483540093
0.994146438181037,0.998026728428272,0.994174685362604


==> N25I30B.csv <==
Legendre,Laguerre,General Laguerre
-0.99555697,0.056704775,0.141236726
-0.976663921,0.299010899,0.473974538
-0.942974571,0.735909555,0.998383406
-0.894991998,1.369183116,1.716381687
-0.833442629,2.201326054,2.630693115
-0.759259263,3.235675804,3.744877726
-0.673566368,4.476496615,5.063408312
-0.57766293,5.929083763,6.591775607
-0.473002731,7.59989931,8.33662636
-0.361172306,9.496749221,10.30594303
-0.243866884,11.62901491,12.50927801
-0.122864693,14.00795798,14.95806128
-3.94E-18,16.6471256,17.66600899
0.122864693,19.56289801,20.64967475
0.243866884,22.77524199,23.9292078
0.361172306,26.30877239,27.5294209
0.473002731,30.19429116,31.48133789
0.57766293,34.47109757,35.82451676
0.673566368,39.1906088,40.61069002
0.759259263,44.42234934,45.90978686
0.833442629,50.26457499,51.82061588
0.894991998,56.86496717,58.49167481
0.942974571,64.46667062,66.16744936
0.976663921,73.53423479,75.31508136
0.99555697,85.26015556,87.13389482

